Astronomical Methods and Instrumentation in the Islamic World: Past, Present, Future

From al-Sufi's tenth-century observation of the Andromeda Galaxy as a "little cloud" to contemporary space missions, Islamic astronomy represents a millennium-spanning tradition of innovation and knowledge. This study traces its trajectory through three phases: the Golden Age (8th to 15th centuries), when scholars such as al-Biruni, al-Battani, and Ibn Sina developed instruments, cataloged the heavens, and refined theories that later influenced Copernicus; a period of decline (late 15th to 17th centuries), shaped by political fragmentation, economic shifts, and the delayed adoption of technologies such as printing and the telescope; and today's revival, marked by observatory collaborations, Olympiad successes, and emerging space programs in Morocco, Iran, Turkey, the UAE, and Saudi Arabia. This comparative analysis with Chinese and European scientific traditions shows how Islamic astronomy provided a vital link in the global history of science, transmitting mathematical rigor, observational methods, and Arabic star names that are still used today. The contemporary resurgence signals the potential for renewed contributions to astrophysics, provided that it is supported by regional observatory networks, space-based research initiatives, and educational frameworks that integrate historical heritage with modern computational science.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

